KnowNER: Incremental Multilingual Knowledge in Named Entity Recognition

KnowNER is a multilingual Named Entity Recognition (NER) system that leverages different degrees of external knowledge. A novel modular framework divides the knowledge into four categories according to the depth of knowledge they convey. Each category consists of a set of features automatically generated from different information sources (such as a knowledge-base, a list of names or document-specific semantic annotations) and is used to train a conditional random field (CRF). Since those information sources are usually multilingual, KnowNER can be easily trained for a wide range of languages. In this paper, we show that the incorporation of deeper knowledge systematically boosts accuracy and compare KnowNER with state-of-the-art NER approaches across three languages (i.e., English, German and Spanish) performing amongst state-of-the art systems in all of them.

==> gnuplot/f1conll/f1conlldev.dat <==
#	class	pers	org	loc	misc	all
A	90.72	83.94	92.25	88.0	89.3
Name	91.05	84.62	92.32	88.31	89.62
KB	94.49	86.89	95.13	89.83	92.28
Entity	95.86	89.75	96.39	89.93	93.75


==> gnuplot/f1conll/f1conlltest.dat <==
#	class	pers	org	loc	misc	all
A	88.02	80.86	88.05	79.03	84.88
Name	88.57	81.17	88.22	79.09	85.18
KB	93.8	84.89	90.87	80.87	88.72
Entity	96.03	89.32	92.13	81.35	91.12


==> gnuplot/f1conllMuc/f1conllMuc.dat <==
#	ConllMuc7Test	ConllMuc7Dev	ConllTrainMuc7Test	ConllTrainMuc7Dev
A	48.38	47.92	46.92	46.97
Name	50.67	51.33	48.52	48.61
KB	65.75	64.29	64.67	62.81
Entity	71.21	74.31	71.54	73.94



==> gnuplot/f1datasets/f1datasets.dat <==
#	ConllTrainDevTestGold	ConllTrainDevGold	MucTrainDryrunFormal	MucTrainDryrun
A	84.88	89.3	78.27	86.2
Name	85.18	89.62	78.89	86.54
KB	88.72	92.28	86.32	90.95
Entity	91.12	93.75	87.75	91.67


==> gnuplot/f1muc/f1mucdev.dat <==
#	class	pers	org	loc	all
A	87.33	85.54	86.03	86.2
Name	87.54	85.67	86.74	86.54
KB	91.9	89.64	91.74	90.95
Entity	92.19	90.47	92.73	91.67


==> gnuplot/f1muc/f1muctest.dat <==
#	class	pers	org	loc	all
A	78.7	75.34	81.67	78.27
Name	78.96	75.78	82.82	78.89
KB	91.06	82.21	88.57	86.32
Entity	94.28	84.29	88.01	87.75


==> gnuplot/f1span/f1span.dat <==
#	class	ConllTrainDevTestGold	ConllTrainDevGold	MucTrainDryrunFormal	MucTrainDryrun
A	93.3938746439	95.2234993614	84.7540561422	88.964532777
Name	93.170252656	95.0408997955	84.4834257707	88.8595912986
KB	94.347360913	95.6816832103	86.7469879518	90.7975460123
Entity	94.8166651798	96.3734960176	87.974522293	91.6702819957


==> gnuplot/timing/timingconll.dat <==
#	timing
A	314
Name	494
KB	693
Entity	4139

